TransTouch: Learning Transparent Objects Depth Sensing Through Sparse Touches

Transparent objects are common in daily life. However, depth sensing for transparent objects remains a challenging problem. While learning-based methods can leverage shape priors to improve the sensing quality, the labor-intensive data collection in the real world and the sim-to-real domain gap restrict these methods' scalability. In this paper, we propose a method to finetune a stereo network with sparse depth labels automatically collected using a probing system with tactile feedback. We present a novel utility function to evaluate the benefit of touches. By approximating and optimizing the utility function, we can optimize the probing locations given a fixed touching budget to better improve the network's performance on real objects. We further combine tactile depth supervision with a confidence-based regularization to prevent over-fitting during finetuning. To evaluate the effectiveness of our method, we construct a real-world dataset including both diffuse and transparent objects. Experimental results on this dataset show that our method can significantly improve real-world depth sensing accuracy, especially for transparent objects.

==> video.txt <==
Hello, everyone. Today we will present our work: TransTouch: Learning Transparent Objects Depth Sensing Through Sparse Touches.
(括号里是对应ppt内容)

Traditional depth sensors perform well on diffuse objects but usually leave empty holes on transparent objects.
(rgb + realsense结果)

we design a novel visual-tactile depth probing system to collect sparse depth labels to improve depth sensing on transparent objects. A robot arm with  tactile sensors is used to selectively touch patches in a scene and read out the local depth information.
(system示意图，实际摸的视频)

We define a novel utility function and select the optimal touch positions with the optimization of this utility function. 
(utility function在选点前后的对比)

 We also present a finetuning strategy with sparse depth labels which allows a pre-trained stereo network to estimate the depth of novel transparent objects better.
(tuning)
Experiments show that our method significantly improved real-world depth sensing for transparent objects. 
(实验结果对比的柱状图 还有error图)

Thanks for your attention!

